Duality between source coding with quantum side information and c-q channel coding

In this paper, we establish an interesting duality between two different quantum information-processing tasks, namely, classical source coding with quantum side information, and channel coding over c-q channels. The duality relates the optimal error exponents of these two tasks, generalizing the classical results of Ahlswede and Dueck. We establish duality both at the operational level and at the level of the entropic quantities characterizing these exponents. For the latter, the duality is given by an exact relation, whereas for the former, duality manifests itself in the following sense: an optimal coding strategy for one task can be used to construct an optimal coding strategy for the other task. Along the way, we derive a bound on the error exponent for c-q channel coding with constant composition codes which might be of independent interest.

==> combined.tikz <==
%!TEX ROOT = dualityv2.tex
\begin{tikzpicture}
\bXInput[$X^n$]{s1}
\bXBranchy{s1}{s2};
% \node [anchor=east] at (s2){$B^n$};


\bXBloc[6]{enc1}{$\mathcal{E}\source$}{s1}
% \bXBloc[4]{enc2}{$\mathcal{E}^{(2)}_n$}{s2}

% \bXLinkDouble[]{s1}{s2}
\draw[bXLineStyle,auto, double] (s1) -- node [pos=.3] {$T_Q^n$}(enc1);
% \bXLinkDouble[$\cX^n$]{s1}{enc1}
\coordinate (btop) at ($(s1)!0.5!(enc1)$);
% \draw[draw=none] (s1) -- coordinate[midway](btop){} (enc1);
\coordinate (bbot) at (btop |- s2);


\bXBloc[6]{chan}{$\mathscr{W}^{\otimes n}$}{s2}

\draw[double] (btop) |- (bbot) -- (chan);


\bXBlocs[10]{decoder}{$\mathcal{D}\source$}{enc1}{s2}
\bXLinkStraight[$S(B^n)$]{chan}{decoder}

\bXLinkStraightDouble[$\cZ_n$]{enc1}{decoder}
% \bXLinkStraight[$\cW^{(2)}_n$]{enc2}{decoder}


\bXOutput[4]{o1}{decoder}

\node [yshift=.8mm,xshift=3.1mm] at (o1) {$\hat X^n$};
\bXStraightLink[ ]{decoder}{o1}
% \bXLinkName[0]{o1}{$\qquad \hat X^n$}

% \bXOutput[4]{o2}{decoderp2}
% \bXStraightLink[$\cZ_2^n$]{decoder}{o2}
% \bXLinkName[0]{o2}{$\qquad Z^{(2)}_n$}
\end{tikzpicture}

% %!TEX ROOT = duality.tex
% \begin{tikzpicture}
% \bXInput[$X_1^n$]{s1}
% \bXBranchy{s1}{s2};
% \node [anchor=east] at (s2){$X_2^n$};

% \bXBloc[4]{enc1}{$\cE^{(1)}_n$}{s1}
% \bXBloc[4]{enc2}{$\cE^{(2)}_n$}{s2}

% \bXLink[$\cX_1^n$]{s1}{enc1}
% \bXLink[$\cX_2^n$]{s2}{enc2}

% \bXBlocs[5]{decoder}{$\cD_n$}{enc1}{enc2}

% \bXLinkStraight[$\cW^{(1)}_n$]{enc1}{decoder}
% \bXLinkStraight[$\cW^{(2)}_n$]{enc2}{decoder}


% \bXOutput[4]{o1}{decoderp1}
% \bXStraightLink[$\cZ_1^n$]{decoder}{o1}
% \bXLinkName[0]{o1}{$\qquad Z^{(1)}_n$}

% \bXOutput[4]{o2}{decoderp2}
% \bXStraightLink[$\cZ_2^n$]{decoder}{o2}
% \bXLinkName[0]{o2}{$\qquad Z^{(2)}_n$}
% \end{tikzpicture}
